Localized Reduced Basis Approximation of a Nonlinear Finite Volume Battery Model with Resolved Electrode Geometry

In this contribution we present first results towards localized model order reduction for spatially resolved, three-dimensional lithium-ionbattery models. We introduce a localized reduced basis scheme based on non-conforming local approximation spaces stemming from a finite volume discretizationof the analytical model and localized empirical operator interpolation for the approximation of the model's nonlinearities. Numerical examples are provided indicating the feasibility of our approach.

==> lrb_improved_c.dat <==
0 0 1.0
0 7 1.0
0 14 1.0
0 20 1.0
0 27 1.0
0 34 1.0
0 40 1.0
0 47 1.0
0 54 1.0
0 60 1.0
0 67 1.0
0 73 1.0
0 80 1.0
0 87 1.0
0 93 1.0
0 100 1.0
0 107 1.0
0 113 1.0
0 120 1.0
0 126 1.0

5 0 0.751429276925
5 7 0.312595633275
5 14 0.311796573687
5 20 0.312809144795
5 27 0.312177203529
5 34 0.311766632648
5 40 0.311322929762
5 47 0.312105650831
5 54 0.311664130719
5 60 0.311213088749
5 67 0.311348701803
5 73 0.311376788864
5 80 0.311409944287
5 87 0.311321334809
5 93 0.311337861212
5 100 0.311355700031
5 107 0.311320331001
5 113 0.31134270894
5 120 0.311367742365
5 126 0.311358920906

8 0 0.756080472353
8 7 1.0
8 14 1.0
8 20 1.0
8 27 1.0
8 34 1.0
8 40 0.331237145809
8 47 0.332671415676
8 54 0.331811724796
8 60 0.33215729783
8 67 0.332154895815
8 73 0.332183149181
8 80 0.331981693948
8 87 0.33213729619
8 93 0.33206227879
8 100 0.332091384576
8 107 0.332094129835
8 113 0.33207751395
8 120 0.3321238737
8 126 0.332136897676

13 0 0.755941443291
13 7 0.345351437781
13 14 1.0
13 20 1.0
13 27 1.0
13 34 1.0
13 40 1.0
13 47 1.0
13 54 1.0
13 60 1.0
13 67 1.0
13 73 0.340337801945
13 80 0.340455758691
13 87 0.34042931959
13 93 0.340430355215
13 100 0.340450236737
13 107 1.0
13 113 0.340429077866
13 120 1.0
13 126 0.34045226863

16 0 0.755931537614
16 7 1.0
16 14 1.0
16 20 1.0
16 27 1.0
16 34 1.0
16 40 1.0
16 47 1.0
16 54 1.0
16 60 1.0
16 67 1.0
16 73 1.0
16 80 0.347833743227
16 87 0.347786363261
16 93 0.347762543454
16 100 0.347767017674
16 107 0.347759142239
16 113 0.347735653544
16 120 0.347767117087
16 126 0.347792040293

20 0 0.755937255413
20 7 0.00623529198853
20 14 0.00548319837754
20 20 0.00589747980938
20 27 0.00489559402742
20 34 0.00697745500765
20 40 0.00750217985548
20 47 0.00394634820174
20 54 0.00442044820377
20 60 0.00456605934663
20 67 0.00464608183963
20 73 0.00452246173093
20 80 0.00452193357516
20 87 0.00451995997701
20 93 0.00452014288884
20 100 0.00452342787791
20 107 0.00452258984243
20 113 0.00452325591811
20 120 0.00452488737444
20 126 0.00452507005038

24 0 0.755935853586
24 7 0.00650658096464
24 14 0.00566117383954
24 20 0.00612717751911
24 27 0.00517221320167
24 34 1.0
24 40 0.0076651971255
24 47 0.00427033804727
24 54 0.0044125973276
24 60 0.00455714465653
24 67 0.00463466415869
24 73 0.00453323795554
24 80 0.00453102691516
24 87 0.0045344307187
24 93 0.00452493257438
24 100 0.00452312836494
24 107 0.00452928663579
24 113 0.0045293258634
24 120 0.00452999563152
24 126 0.00453013867674

28 0 0.755935054659
28 7 0.00672601652291
28 14 0.00464039305484
28 20 0.00646796119047
28 27 0.00518926377638
28 34 1.0
28 40 0.00257311002263
28 47 0.00156840899055
28 54 0.00129566956803
28 60 0.00130318334597
28 67 0.0013216167389
28 73 0.00130978433588
28 80 0.00130393710564
28 87 0.00130917682123
28 93 0.00130501820781
28 100 0.00130999310493
28 107 0.00131002746415
28 113 0.00130857158183
28 120 0.00130963273984
28 126 0.00130961216567

31 0 0.755934688308
31 7 0.00712918329955
31 14 0.0049020916483
31 20 0.0070640492659
31 27 0.00543427459056
31 34 1.0
31 40 0.00307345667949
31 47 0.00190917968656
31 54 0.00139154730837
31 60 0.00147756984679
31 67 0.00149019289639
31 73 0.0014559560353
31 80 0.00145146890719
31 87 0.00146463785552
31 93 0.00146603460751
31 100 0.0014706198632
31 107 0.00146748041087
31 113 0.00146122393478
31 120 0.0014632200108
31 126 0.00146282823033

36 0 0.755934575989
36 7 0.00791851835623
36 14 0.00633037167711
36 20 0.00806075142207
36 27 0.00588413213372
36 34 1.0
36 40 0.00945493466095
36 47 0.00193698989958
36 54 0.00135447584519
36 60 1.0
36 67 0.00145626509223
36 73 0.00141188042574
36 80 0.00140408390201
36 87 0.0014067237923
36 93 0.00141062112055
36 100 0.00142010939981
36 107 0.00142470272775
36 113 0.00141712772352
36 120 0.00142005156865
36 126 0.00141977316923

39 0 0.755934404941
39 7 0.0149563894125
39 14 1.0
39 20 0.00184724504319
39 27 1.0
39 34 1.0
39 40 0.000217017396709
39 47 0.000175511800699
39 54 7.20506259538e-05
39 60 1.0
39 67 1.0
39 73 6.92021590322e-05
39 80 6.82008279226e-05
39 87 6.7842565539e-05
39 93 6.7281651114e-05
39 100 6.60622039188e-05
39 107 6.60513181863e-05
39 113 6.62862614281e-05
39 120 6.59933319638e-05
39 126 6.58590653006e-05

44 0 0.755934336251
44 7 0.0157565918151
44 14 1.0
44 20 0.00180193586084
44 27 1.0
44 34 1.0
44 40 0.000629493426155
44 47 1.0
44 54 0.000311837091541
44 60 6.64746447849e-05
44 67 6.6767603949e-05
44 73 6.64891257964e-05
44 80 6.60221302035e-05
44 87 6.47097940869e-05
44 93 6.38814383341e-05
44 100 6.2313281051e-05
44 107 6.24346650557e-05
44 113 6.25506732085e-05
44 120 6.22340137437e-05
44 126 6.20864830348e-05

47 0 0.755934323266
47 7 0.0193092786715
47 14 1.0
47 20 0.00214641656027
47 27 1.0
47 34 1.0
47 40 0.000680748400432
47 47 1.0
47 54 1.0
47 60 6.52619159701e-05
47 67 6.55985839185e-05
47 73 6.54174719934e-05
47 80 6.4674488164e-05
47 87 6.34590247069e-05
47 93 6.28643204888e-05
47 100 6.12976891718e-05
47 107 6.15068221926e-05
47 113 6.14818866351e-05
47 120 6.11515127909e-05
47 126 6.10129781143e-05

51 0 0.755934284654
51 7 1.0
51 14 1.0
51 20 0.0783642209033
51 27 1.0
51 34 1.0
51 40 1.0
51 47 1.0
51 54 1.0
51 60 3.25501582097e-05
51 67 3.26402347106e-05
51 73 3.17359870822e-05
51 80 2.89973845592e-05
51 87 2.87234700797e-05
51 93 2.78721370672e-05
51 100 2.72389159522e-05
51 107 2.70538011113e-05
51 113 2.71623760102e-05
51 120 2.67610843626e-05
51 126 2.67392519499e-05

55 0 0.755934285943
55 7 1.0
55 14 1.0
55 20 0.00280230851514
55 27 1.0
55 34 1.0
55 40 0.000259336449442
55 47 7.31184949277e-05
55 54 4.04761316926e-05
55 60 3.24852632782e-05
55 67 3.29168253021e-05
55 73 3.21040535415e-05
55 80 2.92024920928e-05
55 87 2.90158924785e-05
55 93 2.82982718927e-05
55 100 2.77344102502e-05
55 107 2.75802284731e-05
55 113 2.76082542361e-05
55 120 2.71586376819e-05
55 126 2.71442683689e-05

59 0 0.755934286085
59 7 1.0
59 14 1.0
59 20 0.00729209440851
59 27 1.0
59 34 1.0
59 40 0.000275556469149
59 47 7.64049000475e-05
59 54 3.57102117016e-05
59 60 1.58443487356e-05
59 67 8.47110546873e-06
59 73 1.01608606618e-05
59 80 5.36955184518e-06
59 87 5.2207567306e-06
59 93 5.12631328027e-06
59 100 5.11619716661e-06
59 107 5.10507287498e-06
59 113 5.14435670392e-06
59 120 5.13491375644e-06
59 126 5.12935275593e-06

62 0 0.755934283188
62 7 1.0
62 14 1.0
62 20 0.0149665553614
62 27 1.0
62 34 1.0
62 40 0.000315520226182
62 47 7.78205483251e-05
62 54 3.75674043871e-05
62 60 1.63683175565e-05
62 67 8.65668182824e-06
62 73 1.02567225773e-05
62 80 4.22926642575e-06
62 87 4.06975235579e-06
62 93 3.93582625995e-06
62 100 3.90967871853e-06
62 107 3.88873202809e-06
62 113 3.90354311283e-06
62 120 3.8788403861e-06
62 126 3.87419748423e-06

67 0 0.755934280349
67 7 1.0
67 14 1.0
67 20 0.00215059754163
67 27 1.0
67 34 1.0
67 40 0.000300212489146
67 47 8.05656688181e-05
67 54 3.84499488834e-05
67 60 1.69895292108e-05
67 67 1.2104741237e-05
67 73 1.04369777125e-05
67 80 3.27044824132e-06
67 87 3.1433965236e-06
67 93 2.94399502111e-06
67 100 2.91164728345e-06
67 107 2.89527955283e-06
67 113 2.91223828454e-06
67 120 2.88924492175e-06
67 126 2.88729012615e-06

70 0 0.755934277306
70 7 1.0
70 14 1.0
70 20 0.00279267048559
70 27 1.0
70 34 1.0
70 40 0.000281172808791
70 47 8.37606120325e-05
70 54 0.000108076323461
70 60 4.02533490803e-05
70 67 3.1452717701e-05
70 73 1.10856895518e-05
70 80 2.91082278538e-06
70 87 2.78541605954e-06
70 93 2.5360253609e-06
70 100 2.4952209867e-06
70 107 2.47851053724e-06
70 113 2.49728256173e-06
70 120 2.46908927809e-06
70 126 2.46674796125e-06

73 0 0.755934276835
73 7 1.0
73 14 1.0
73 20 0.00221278471339
73 27 1.0
73 34 1.0
73 40 0.000291358585337
73 47 8.44624786833e-05
73 54 1.0
73 60 2.37053515592e-05
73 67 2.92827498687e-05
73 73 1.11516463971e-05
73 80 2.81455912658e-06
73 87 2.67157173317e-06
73 93 2.40319872311e-06
73 100 2.35553932734e-06
73 107 2.33901213978e-06
73 113 2.35742291244e-06
73 120 2.32760717621e-06
73 126 2.32623691017e-06



==> lrb_improved_phi.dat <==
0 0 1.0
0 7 1.0
0 14 1.0
0 20 1.0
0 27 1.0
0 34 1.0
0 40 1.0
0 47 1.0
0 54 1.0
0 60 1.0
0 67 1.0
0 73 1.0
0 80 1.0
0 87 1.0
0 93 1.0
0 100 1.0
0 107 1.0
0 113 1.0
0 120 1.0
0 126 1.0

5 0 1
5 7 0.199319412356
5 14 0.200274479587
5 20 0.202319215486
5 27 0.203211048907
5 34 0.203113700968
5 40 0.203238285113
5 47 0.203023551355
5 54 0.202997265719
5 60 0.202982684314
5 67 0.203005560739
5 73 0.202979497212
5 80 0.202986264356
5 87 0.202928312406
5 93 0.202873615671
5 100 0.202894062179
5 107 0.202909072451
5 113 0.202896256135
5 120 0.202887100708
5 126 0.202887642509

8 0 1
8 7 1.0
8 14 1.0
8 20 1.0
8 27 1.0
8 34 1.0
8 40 0.20388911048
8 47 0.203669489707
8 54 0.20373158484
8 60 0.203749117138
8 67 0.203741652128
8 73 0.203725379493
8 80 0.20374740835
8 87 0.203716014129
8 93 0.203672476061
8 100 0.203681428151
8 107 0.203701736627
8 113 0.203694878405
8 120 0.203691934775
8 126 0.203689456695

13 0 1
13 7 0.206086622687
13 14 1.0
13 20 1.0
13 27 1.0
13 34 1.0
13 40 1.0
13 47 1.0
13 54 1.0
13 60 1.0
13 67 1.0
13 73 0.198523004899
13 80 0.198483567065
13 87 0.199311227756
13 93 0.198414931487
13 100 0.199299968707
13 107 1.0
13 113 0.198428482875
13 120 1.0
13 126 0.198428956941

16 0 1
16 7 1.0
16 14 1.0
16 20 1.0
16 27 1.0
16 34 1.0
16 40 1.0
16 47 1.0
16 54 1.0
16 60 1.0
16 67 1.0
16 73 1.0
16 80 0.196984570884
16 87 0.196929213733
16 93 0.197003858287
16 100 0.197011090188
16 107 0.197458036856
16 113 0.196968337734
16 120 0.19698832219
16 126 0.196992007034

20 0 1
20 7 0.00283113993274
20 14 0.0026611284801
20 20 0.00298139274488
20 27 0.00262231408558
20 34 0.00270548366454
20 40 0.00212294319187
20 47 0.002353424695
20 54 0.00178729028926
20 60 0.00172323185979
20 67 0.00168997779536
20 73 0.001645809038
20 80 0.00155583274329
20 87 0.00156334277419
20 93 0.00156893868416
20 100 0.00156879786725
20 107 0.0015676859191
20 113 0.00157379612122
20 120 0.00157517823562
20 126 0.00157355003892

24 0 1
24 7 0.195812010366
24 14 0.0720473409352
24 20 0.00196269775678
24 27 0.00131322531257
24 34 1.0
24 40 0.00137091121918
24 47 0.00122862427934
24 54 0.00125247889104
24 60 0.00136883500536
24 67 0.00140793559979
24 73 0.00110659039966
24 80 0.000929033180474
24 87 0.000796346548265
24 93 0.000586841683611
24 100 0.000587041789822
24 107 0.000587183435503
24 113 0.00058739902828
24 120 0.000588017524363
24 126 0.000587244858262

28 0 1
28 7 0.188373525437
28 14 0.0850622819746
28 20 0.00157208083581
28 27 0.00134886987316
28 34 1.0
28 40 0.00134772804462
28 47 0.00123594204382
28 54 0.00132170798991
28 60 0.00136469455772
28 67 0.00145484766789
28 73 0.00103683560258
28 80 0.000813823832262
28 87 0.000641537662787
28 93 0.000344427108115
28 100 0.000344491814179
28 107 0.00034468854895
28 113 0.000345846991059
28 120 0.000345367778924
28 126 0.000344705148457

31 0 1
31 7 0.196616645272
31 14 0.0841524384476
31 20 0.00150035149101
31 27 0.00123761685922
31 34 1.0
31 40 0.00115831289279
31 47 0.00113837954926
31 54 0.00116212614342
31 60 0.00126828326007
31 67 0.00134021289931
31 73 0.000981448727948
31 80 0.000767698132546
31 87 0.000609410183661
31 93 0.000328300897774
31 100 0.000328381481169
31 107 0.000329128718698
31 113 0.000330111496357
31 120 0.000329635837556
31 126 0.000329066113164

36 0 1
36 7 1
36 14 0.251847236047
36 20 0.00146995276359
36 27 0.00116403442302
36 34 1.0
36 40 0.000761509384943
36 47 0.000630917140256
36 54 0.000659418756428
36 60 1.0
36 67 0.0185911824129
36 73 0.00020598750667
36 80 0.000205162394499
36 87 0.000205136348216
36 93 0.000205580081057
36 100 0.00020650245625
36 107 0.000207235716173
36 113 0.000206346362453
36 120 0.000206666694525
36 126 0.000206689955942

39 0 1
39 7 1
39 14 1.0
39 20 0.00120584905262
39 27 1.0
39 34 1.0
39 40 0.000903523111137
39 47 0.000600824596279
39 54 0.00120377640608
39 60 1.0
39 67 1.0
39 73 0.000144793121991
39 80 9.31253033057e-05
39 87 5.60531208809e-05
39 93 1.80621357926e-05
39 100 2.11188056481e-05
39 107 1.874049927e-05
39 113 1.96564168211e-05
39 120 2.13928517503e-05
39 126 2.14874341677e-05

44 0 1
44 7 1
44 14 1.0
44 20 0.00166639571163
44 27 1.0
44 34 1.0
44 40 0.00503018814004
44 47 1.0
44 54 0.0113946417319
44 60 0.000655206848348
44 67 0.000624914387004
44 73 0.00013916953692
44 80 7.97917384481e-05
44 87 6.28494787805e-05
44 93 1.20236079927e-05
44 100 1.20684654275e-05
44 107 1.33998133482e-05
44 113 1.29823056701e-05
44 120 1.59498881383e-05
44 126 1.64397522217e-05

47 0 1
47 7 1
47 14 1.0
47 20 0.00186312031438
47 27 1.0
47 34 1.0
47 40 0.0205447471494
47 47 1.0
47 54 1.0
47 60 0.000686456026371
47 67 0.000647936243152
47 73 0.000154182817843
47 80 8.9006472105e-05
47 87 6.05054957372e-05
47 93 1.30107123647e-05
47 100 1.36185968534e-05
47 107 1.47704021454e-05
47 113 1.30394997782e-05
47 120 1.37508980158e-05
47 126 1.42346054041e-05

51 0 1
51 7 1
51 14 1.0
51 20 0.0365691398867
51 27 1.0
51 34 1.0
51 40 1.0
51 47 1.0
51 54 1.0
51 60 0.000782593745183
51 67 0.000736110502742
51 73 0.000179817255767
51 80 9.99357600797e-05
51 87 6.20803209572e-05
51 93 1.2534517056e-05
51 100 1.25363150241e-05
51 107 1.25840665969e-05
51 113 1.25450574304e-05
51 120 1.25692170681e-05
51 126 1.25165153361e-05

55 0 1
55 7 1
55 14 1.0
55 20 0.00143194621174
55 27 1.0
55 34 1.0
55 40 0.000882405946986
55 47 0.000764271486597
55 54 0.00035442910225
55 60 3.53969743098e-05
55 67 2.66760190221e-05
55 73 6.67238448445e-06
55 80 6.18995612794e-06
55 87 1.12903861983e-05
55 93 2.26653937069e-06
55 100 2.26349228856e-06
55 107 2.26730523283e-06
55 113 2.27501787281e-06
55 120 2.27443756448e-06
55 126 2.27232604057e-06

59 0 1
59 7 1
59 14 1.0
59 20 0.00951345466207
59 27 1.0
59 34 1.0
59 40 0.000912791990152
59 47 0.000736024045372
59 54 0.000402579794851
59 60 4.27072597935e-05
59 67 3.11775582599e-05
59 73 1.10238149293e-05
59 80 8.04849154453e-06
59 87 7.0501391928e-06
59 93 1.71517718538e-06
59 100 1.74125899025e-06
59 107 1.96633641026e-06
59 113 1.66082995813e-06
59 120 1.67046399954e-06
59 126 1.66987130608e-06

62 0 1
62 7 1
62 14 1.0
62 20 0.00909170608548
62 27 1.0
62 34 1.0
62 40 0.00106506065804
62 47 0.00102049714599
62 54 0.000540791625403
62 60 4.87074939224e-05
62 67 3.67239003184e-05
62 73 5.37293602836e-06
62 80 2.99336815389e-06
62 87 1.97307193157e-06
62 93 1.22425311884e-06
62 100 1.25188240291e-06
62 107 1.54766413655e-06
62 113 1.19369292032e-06
62 120 1.20923224937e-06
62 126 1.20816040542e-06

67 0 1
67 7 1
67 14 1.0
67 20 0.00166761234038
67 27 1.0
67 34 1.0
67 40 0.00110898384994
67 47 0.00104990153201
67 54 0.000632132758372
67 60 0.000211699421491
67 67 0.000163223064583
67 73 6.3170669205e-06
67 80 2.44370969795e-06
67 87 1.45652790424e-06
67 93 1.13436359815e-06
67 100 1.13934659694e-06
67 107 1.13829412411e-06
67 113 1.14171637847e-06
67 120 1.16774479517e-06
67 126 1.16649323588e-06

70 0 1
70 7 1
70 14 1.0
70 20 0.00167052664687
70 27 1.0
70 34 1.0
70 40 0.00112732240653
70 47 0.0010988041917
70 54 0.000951663019391
70 60 0.000399789999509
70 67 0.000328118694436
70 73 6.88320227487e-06
70 80 2.95665394717e-06
70 87 2.50129832385e-06
70 93 1.12945674412e-06
70 100 1.13223265592e-06
70 107 1.16928602626e-06
70 113 1.13492996293e-06
70 120 1.17193087495e-06
70 126 1.15965303386e-06

73 0 1
73 7 1
73 14 1.0
73 20 0.00167104678849
73 27 1.0
73 34 1.0
73 40 0.00112815704297
73 47 0.00109168180339
73 54 1.0
73 60 0.000265403202307
73 67 0.000304659907097
73 73 6.8014369622e-06
73 80 4.10589621058e-06
73 87 2.108380425e-06
73 93 1.1315646663e-06
73 100 1.13290928993e-06
73 107 1.13424987272e-06
73 113 1.13546852423e-06
73 120 1.13687178169e-06
73 126 1.13368783779e-06



==> lrb_simple_c.dat <==
0 0 1.0
0 6 1.0
0 12 1.0
0 17 1.0
0 23 1.0
0 28 1.0
0 34 1.0
0 39 1.0
0 45 1.0
0 50 1.0
0 56 1.0
0 61 1.0
0 67 1.0
0 72 1.0
0 78 1.0
0 83 1.0
0 89 1.0
0 94 1.0
0 100 1.0
0 105 1.0

5 0 0.751429276925
5 6 0.313121599631
5 12 0.314927048041
5 17 0.314602219531
5 23 0.320627440561
5 28 0.325816601953
5 34 0.322313918165
5 39 0.320164085584
5 45 0.313077158955
5 50 0.312422733747
5 56 0.311976165919
5 61 0.311724167408
5 67 0.312205143785
5 72 0.311739320692
5 78 0.311434541502
5 83 0.311484647921
5 89 0.311415453556
5 94 0.311289247037
5 100 0.311292675116
5 105 0.311354080471

8 0 0.756080472353
8 6 1.0
8 12 1.0
8 17 1.0
8 23 1.0
8 28 1.0
8 34 0.327771191135
8 39 1.0
8 45 1.0
8 50 0.332367202995
8 56 0.331794897486
8 61 0.332282116881
8 67 0.330550243565
8 72 0.3315855793
8 78 1.0
8 83 0.331875546866
8 89 0.331825382315
8 94 0.332040889115
8 100 0.332323481243
8 105 0.332170126232

13 0 0.755941443291
13 6 1.0
13 12 1.0
13 17 1.0
13 23 1.0
13 28 1.0
13 34 1.0
13 39 1.0
13 45 1.0
13 50 1.0
13 56 0.340331261554
13 61 1.0
13 67 0.340000053527
13 72 0.340195202626
13 78 0.34019734419
13 83 0.339914958254
13 89 0.339807307147
13 94 0.340454997058
13 100 0.340429252273
13 105 0.340418694877

16 0 0.755931537614
16 6 1.0
16 12 1.0
16 17 1.0
16 23 1.0
16 28 1.0
16 34 1.0
16 39 1.0
16 45 1.0
16 50 1.0
16 56 1.0
16 61 1.0
16 67 1.0
16 72 0.347494217013
16 78 0.347254842556
16 83 0.347340441927
16 89 0.347483638172
16 94 0.347610312712
16 100 0.34769506937
16 105 0.34776835525

20 0 0.755937255413
20 6 0.0154946694393
20 12 0.00726566468217
20 17 1.0
20 23 1.0
20 28 0.0585869639935
20 34 0.072521345814
20 39 0.0268108730423
20 45 0.0255930869452
20 50 0.0322304990853
20 56 0.0194695356161
20 61 0.0287917762416
20 67 0.0141656355741
20 72 0.00762819298578
20 78 0.0122405897264
20 83 0.00965959120905
20 89 0.00836201564197
20 94 0.00464970465126
20 100 0.00453907456037
20 105 0.00453468745672

24 0 0.755935853586
24 6 0.0208583482266
24 12 0.00816911887972
24 17 0.0355091160988
24 23 1.0
24 28 1.0
24 34 0.0401707434392
24 39 0.0138471256514
24 45 0.0238266346855
24 50 0.0245144540361
24 56 0.00976770565439
24 61 1.0
24 67 0.00841054537025
24 72 0.00544844611032
24 78 0.0152677200336
24 83 0.01284068362
24 89 0.0123068391938
24 94 0.00472217283752
24 100 0.00454109262272
24 105 0.00456379413942

28 0 0.755935054659
28 6 0.0280644256971
28 12 1.0
28 17 0.0310835882007
28 23 1.0
28 28 1.0
28 34 1.0
28 39 0.0169683207679
28 45 1.0
28 50 1.0
28 56 1.0
28 61 1.0
28 67 1.0
28 72 0.0038558217065
28 78 0.00619887514221
28 83 0.00625938040484
28 89 0.00353431140633
28 94 0.00141207096837
28 100 0.00130955330001
28 105 0.0013096602112

31 0 0.755934688308
31 6 0.0241684662553
31 12 1.0
31 17 1.0
31 23 1.0
31 28 1.0
31 34 1.0
31 39 0.0139115858405
31 45 1.0
31 50 1.0
31 56 0.00869045735524
31 61 1.0
31 67 0.00702427519025
31 72 0.00423809435703
31 78 0.00450637810017
31 83 0.00536871732779
31 89 0.0023134864359
31 94 0.00147272207405
31 100 0.00154505530166
31 105 0.00146268179637

36 0 0.755934575989
36 6 0.0167407548902
36 12 1.0
36 17 1.0
36 23 1.0
36 28 1.0
36 34 1.0
36 39 1.0
36 45 1.0
36 50 0.00668672170712
36 56 0.0070542664525
36 61 1.0
36 67 1.0
36 72 0.00221089259675
36 78 0.00758948608078
36 83 0.00762132612761
36 89 0.00461333963308
36 94 0.00150512453405
36 100 0.00148440521206
36 105 0.00142016154614

39 0 0.755934404941
39 6 0.0223681702456
39 12 1.0
39 17 1.0
39 23 1.0
39 28 1.0
39 34 1.0
39 39 1.0
39 45 1.0
39 50 0.000766540325005
39 56 0.000404222145891
39 61 1.0
39 67 1.0
39 72 0.000197091860312
39 78 0.000132328645382
39 83 0.000257544979276
39 89 0.000181458011176
39 94 0.000119685357023
39 100 7.75666438256e-05
39 105 6.60975992567e-05

44 0 0.755934336251
44 6 0.0321466176039
44 12 1.0
44 17 1.0
44 23 1.0
44 28 1.0
44 34 1.0
44 39 1.0
44 45 1.0
44 50 0.00063379642797
44 56 0.000819641889752
44 61 1.0
44 67 0.000234251783258
44 72 0.000188453608837
44 78 0.000103255983448
44 83 0.00018516656676
44 89 0.000163682887854
44 94 0.000102313378639
44 100 6.29286028706e-05
44 105 6.20831070754e-05

47 0 0.755934323266
47 6 0.0504101707198
47 12 1.0
47 17 1.0
47 23 1.0
47 28 1.0
47 34 1.0
47 39 0.0334220425031
47 45 0.00477234990365
47 50 0.00074660157431
47 56 0.000859486120753
47 61 1.0
47 67 0.000377982950377
47 72 0.000234835356548
47 78 0.000122320609519
47 83 0.000190111279879
47 89 0.00012962090953
47 94 6.38737214658e-05
47 100 6.19030336117e-05
47 105 6.10708875315e-05

51 0 0.755934284654
51 6 0.0429349850456
51 12 1.0
51 17 1.0
51 23 1.0
51 28 1.0
51 34 1.0
51 39 1.0
51 45 0.00387359139237
51 50 0.000298804208004
51 56 0.000361520756571
51 61 0.0817285580021
51 67 0.000269963900974
51 72 0.000165647805622
51 78 8.33730872104e-05
51 83 9.82026278983e-05
51 89 4.36995873592e-05
51 94 3.81727731948e-05
51 100 3.30611337112e-05
51 105 2.84688447919e-05

55 0 0.755934285943
55 6 0.0351280110408
55 12 0.0169564709903
55 17 1.0
55 23 1.0
55 28 1.0
55 34 1.0
55 39 0.00795407261092
55 45 0.00326505480034
55 50 0.000570373229034
55 56 0.000476504742042
55 61 0.000302704777002
55 67 0.000295358088361
55 72 0.000106958819804
55 78 6.93116485081e-05
55 83 7.36157753544e-05
55 89 7.19805499485e-05
55 94 2.89750299279e-05
55 100 3.41632668642e-05
55 105 2.86892339998e-05

59 0 0.755934286085
59 6 0.0309199510385
59 12 0.0149876094296
59 17 1.0
59 23 1.0
59 28 1.0
59 34 1.0
59 39 0.00774993461112
59 45 0.00401526386352
59 50 0.000606202175934
59 56 0.000964122551972
59 61 0.028303043512
59 67 0.000252428008897
59 72 0.000108155100744
59 78 8.48052035638e-05
59 83 0.000105800280737
59 89 4.8061570379e-05
59 94 3.32641245629e-05
59 100 1.88670261831e-05
59 105 7.76722450732e-06

62 0 0.755934283188
62 6 0.0443090395947
62 12 0.0177698453056
62 17 1.0
62 23 1.0
62 28 1.0
62 34 1.0
62 39 0.00622149358362
62 45 0.0035190309347
62 50 0.000897658709805
62 56 0.000640977978277
62 61 1.0
62 67 0.000295818552905
62 72 0.000145170024531
62 78 6.83218728279e-05
62 83 0.000101131401933
62 89 4.5398334169e-05
62 94 3.19888775219e-05
62 100 1.75035696755e-05
62 105 6.93674701276e-06

67 0 0.755934280349
67 6 0.0419754531583
67 12 0.0723779203199
67 17 0.0261275971675
67 23 1.0
67 28 1.0
67 34 1.0
67 39 0.00459915508727
67 45 1.0
67 50 0.000903603839986
67 56 0.000704238664694
67 61 1.0
67 67 0.000283325592623
67 72 0.000154203152819
67 78 5.86650226139e-05
67 83 9.65043727337e-05
67 89 2.67122738807e-05
67 94 2.05076289316e-05
67 100 1.21352466753e-05
67 105 6.3709073908e-06

70 0 0.755934277306
70 6 0.0464343814556
70 12 0.0738148575434
70 17 0.027457586673
70 23 1.0
70 28 1.0
70 34 1.0
70 39 0.0106771037457
70 45 1.0
70 50 1.0
70 56 0.000834441426574
70 61 1.0
70 67 0.000435598561682
70 72 0.000112619190265
70 78 6.20848999814e-05
70 83 8.96073923074e-05
70 89 2.75585616474e-05
70 94 1.32037083886e-05
70 100 1.10932110812e-05
70 105 6.10387840622e-06

73 0 0.755934276835
73 6 0.0574768119228
73 12 1.0
73 17 0.0400930368766
73 23 1.0
73 28 0.0226553384076
73 34 1.0
73 39 0.0034249196801
73 45 0.0138043901996
73 50 1.0
73 56 0.000581599838849
73 61 1.0
73 67 0.000440283474817
73 72 0.000122793663115
73 78 5.8526228323e-05
73 83 8.92854251478e-05
73 89 2.83734948114e-05
73 94 1.24781395287e-05
73 100 1.11162790148e-05
73 105 5.41158647621e-06



==> lrb_simple_phi.dat <==
0 0 1.0
0 6 1.0
0 12 1.0
0 17 1.0
0 23 1.0
0 28 1.0
0 34 1.0
0 39 1.0
0 45 1.0
0 50 1.0
0 56 1.0
0 61 1.0
0 67 1.0
0 72 1.0
0 78 1.0
0 83 1.0
0 89 1.0
0 94 1.0
0 100 1.0
0 105 1.0

5 0 1
5 6 0.203813916367
5 12 0.20375872841
5 17 0.232210229859
5 23 0.235281061516
5 28 0.246503068622
5 34 0.24146176388
5 39 0.228249464862
5 45 0.23746316261
5 50 0.225592819243
5 56 0.209428295754
5 61 0.208123063759
5 67 0.20437836513
5 72 0.205209526237
5 78 0.20079422663
5 83 0.204611549888
5 89 0.205053189299
5 94 0.203101038633
5 100 0.202430062089
5 105 0.202677362673

8 0 1
8 6 1.0
8 12 1.0
8 17 1.0
8 23 1.0
8 28 1.0
8 34 0.244476639432
8 39 1.0
8 45 1.0
8 50 0.209665994783
8 56 0.207332853057
8 61 0.205721102738
8 67 0.203436828996
8 72 0.204301416999
8 78 1.0
8 83 0.203580836145
8 89 0.204541725399
8 94 0.204038149888
8 100 0.203344900112
8 105 0.203649006521

13 0 1
13 6 1.0
13 12 1.0
13 17 1.0
13 23 1.0
13 28 1.0
13 34 1.0
13 39 1.0
13 45 1.0
13 50 1.0
13 56 0.205260448236
13 61 1.0
13 67 0.203128819306
13 72 0.199586646593
13 78 0.20114733693
13 83 0.198983007711
13 89 0.199045657715
13 94 0.198971301839
13 100 0.198027345062
13 105 0.198407849117

16 0 1
16 6 1.0
16 12 1.0
16 17 1.0
16 23 1.0
16 28 1.0
16 34 1.0
16 39 1.0
16 45 1.0
16 50 1.0
16 56 1.0
16 61 1.0
16 67 1.0
16 72 0.197110853719
16 78 0.199488116446
16 83 0.197484508327
16 89 0.197373741177
16 94 0.196975350965
16 100 0.196972737604
16 105 0.197051264145

20 0 1
20 6 0.0101032095383
20 12 0.00747026044117
20 17 1.0
20 23 1.0
20 28 0.0537138313544
20 34 0.0708050240786
20 39 0.0312212732797
20 45 0.0293079309396
20 50 0.039248964285
20 56 0.0220535584739
20 61 0.0334461803613
20 67 0.0166840358552
20 72 0.00844303593457
20 78 0.0155171510176
20 83 0.0115925604748
20 89 0.0103018677134
20 94 0.0016486971181
20 100 0.0016650871133
20 105 0.00156862104974

24 0 1
24 6 0.0111926844822
24 12 0.00932733211084
24 17 0.100565942239
24 23 1.0
24 28 1.0
24 34 0.0501944388296
24 39 0.00829056201064
24 45 0.0267928744586
24 50 0.0294705290859
24 56 0.00973461023921
24 61 1.0
24 67 0.0143661676023
24 72 0.00515945474053
24 78 0.018687310312
24 83 0.0151139198062
24 89 0.0150949055806
24 94 0.00170542453024
24 100 0.000693727412657
24 105 0.00111921331852

28 0 1
28 6 0.0138562142396
28 12 1.0
28 17 0.0326398664816
28 23 1.0
28 28 1.0
28 34 1.0
28 39 0.01670732408
28 45 1.0
28 50 1.0
28 56 1.0
28 61 1.0
28 67 1.0
28 72 0.00416059365786
28 78 0.00699209839356
28 83 0.00703733558338
28 89 0.00397776404773
28 94 0.000451585013798
28 100 0.000347289873869
28 105 0.000345177270356

31 0 1
31 6 0.0119004650123
31 12 1.0
31 17 1.0
31 23 1.0
31 28 1.0
31 34 1.0
31 39 0.0172334069479
31 45 1.0
31 50 1.0
31 56 0.0100451550801
31 61 1.0
31 67 0.019533284911
31 72 0.00475810253279
31 78 0.00491191798857
31 83 0.00591088958174
31 89 0.00214695050198
31 94 0.000384376625309
31 100 0.000610358898817
31 105 0.000329868240646

36 0 1
36 6 0.0101025244914
36 12 1.0
36 17 1.0
36 23 1.0
36 28 1.0
36 34 1.0
36 39 1.0
36 45 1.0
36 50 0.00777247622149
36 56 0.0075210260891
36 61 1.0
36 67 1.0
36 72 0.00241796382715
36 78 0.00865613559426
36 83 0.00849332482963
36 89 0.00511206666503
36 94 0.000365112941987
36 100 0.000644987811052
36 105 0.000206755986882

39 0 1
39 6 0.0114210924118
39 12 1.0
39 17 1.0
39 23 1.0
39 28 1.0
39 34 1.0
39 39 1.0
39 45 1.0
39 50 0.0014597334734
39 56 0.00060794499412
39 61 1.0
39 67 1.0
39 72 0.000555924911389
39 78 0.000646982051404
39 83 0.00126441802712
39 89 0.000401094412075
39 94 0.000121323570665
39 100 0.000121786758238
39 105 4.97257098459e-05

44 0 1
44 6 0.0140412161737
44 12 1.0
44 17 1.0
44 23 1.0
44 28 1.0
44 34 1.0
44 39 1.0
44 45 1.0
44 50 0.00179673591249
44 56 0.00120401951448
44 61 1.0
44 67 0.00100148211634
44 72 0.000498732153879
44 78 0.00057054992196
44 83 0.000835722651812
44 89 0.000576220153534
44 94 0.000194755563568
44 100 0.000113162193701
44 105 2.95433834148e-05

47 0 1
47 6 0.0195321565693
47 12 1.0
47 17 1.0
47 23 1.0
47 28 1.0
47 34 1.0
47 39 0.0105120397263
47 45 0.00678494717465
47 50 0.00158654402253
47 56 0.00133387103217
47 61 1.0
47 67 0.00123061286596
47 72 0.000345505265556
47 78 0.000133677744404
47 83 0.000287664549259
47 89 0.000317485138082
47 94 0.00011016936323
47 100 5.94576625358e-05
47 105 1.53785484044e-05

51 0 1
51 6 0.0176203993624
51 12 1.0
51 17 1.0
51 23 1.0
51 28 1.0
51 34 1.0
51 39 1.0
51 45 0.0147461310572
51 50 0.00207638457298
51 56 0.00161642921503
51 61 0.0698744018443
51 67 0.00134974735551
51 72 0.000268918892396
51 78 0.000128617479061
51 83 0.000118610900229
51 89 0.000275293213729
51 94 5.43615670185e-05
51 100 3.56630264991e-05
51 105 1.40662425706e-05

55 0 1
55 6 0.0302699622209
55 12 0.015931416406
55 17 1.0
55 23 1.0
55 28 1.0
55 34 1.0
55 39 0.00916826999152
55 45 0.0023760375882
55 50 0.000401733006354
55 56 0.000577921992868
55 61 0.00114868822314
55 67 0.000406110941741
55 72 0.000149375434511
55 78 9.92756854688e-05
55 83 6.26251693114e-05
55 89 5.61304119218e-05
55 94 2.83048055807e-05
55 100 2.56948244031e-05
55 105 1.09319343734e-05

59 0 1
59 6 0.0305304314771
59 12 0.0145880714082
59 17 1.0
59 23 1.0
59 28 1.0
59 34 1.0
59 39 0.0101548073683
59 45 0.00350529791669
59 50 0.000464070111869
59 56 0.000532295006096
59 61 0.0127199510674
59 67 0.000278385807558
59 72 6.72249052778e-05
59 78 6.55514697889e-05
59 83 8.17521178036e-05
59 89 4.60545552067e-05
59 94 2.84148413041e-05
59 100 2.09950306687e-05
59 105 9.06902002005e-06

62 0 1
62 6 0.0305299346724
62 12 0.0153394442601
62 17 1.0
62 23 1.0
62 28 1.0
62 34 1.0
62 39 0.00440759451806
62 45 0.00325667993853
62 50 0.00288982012026
62 56 0.000514129918625
62 61 1.0
62 67 0.000253415166166
62 72 8.60356380627e-05
62 78 5.64623546034e-05
62 83 8.00875754189e-05
62 89 3.45591868383e-05
62 94 2.5536453796e-05
62 100 2.53114158003e-05
62 105 8.85151129945e-06

67 0 1
67 6 0.138000860293
67 12 0.156659287669
67 17 0.0180958542823
67 23 1.0
67 28 1.0
67 34 1.0
67 39 0.00270612989007
67 45 1.0
67 50 0.000758178228629
67 56 0.000448711321506
67 61 1.0
67 67 0.000167767996127
67 72 8.63263630573e-05
67 78 4.79648038194e-05
67 83 7.71616701506e-05
67 89 2.66344446295e-05
67 94 1.64310143688e-05
67 100 1.68348627225e-05
67 105 9.56380110657e-06

70 0 1
70 6 0.142829837765
70 12 0.161262638112
70 17 0.00986122708461
70 23 1.0
70 28 1.0
70 34 1.0
70 39 0.00359764940254
70 45 1.0
70 50 1.0
70 56 0.000555318300198
70 61 1.0
70 67 0.000269503793958
70 72 6.81816402357e-05
70 78 4.75143771303e-05
70 83 7.00668240403e-05
70 89 3.59280836454e-05
70 94 1.09256812938e-05
70 100 1.09447798685e-05
70 105 4.69137374777e-06

73 0 1
73 6 0.143621180334
73 12 1.0
73 17 0.0133670253167
73 23 1.0
73 28 0.0707934113281
73 34 1.0
73 39 0.00233673090084
73 45 0.00469927082077
73 50 1.0
73 56 0.00062923266444
73 61 1.0
73 67 0.000302453288149
73 72 7.0966756045e-05
73 78 3.55138554401e-05
73 83 7.02162683783e-05
73 89 3.87401788647e-05
73 94 9.81125978545e-06
73 100 1.0338666766e-05
73 105 4.5930519701e-06



==> rb_c.dat <==
0 0 1.0
0 19 1.0
0 38 1.0
0 57 1.0
0 75 1.0
0 94 1.0
0 113 1.0
0 131 1.0
0 150 1.0
0 169 1.0
0 187 1.0
0 206 1.0
0 225 1.0
0 243 1.0
0 262 1.0
0 281 1.0
0 299 1.0
0 318 1.0
0 337 1.0
0 355 1.0

7 0 0.755906579176
7 19 1.0
7 38 0.281556231982
7 57 0.303308395989
7 75 0.298413595473
7 94 0.299445968773
7 113 0.299441417239
7 131 0.300325823631
7 150 0.299835120613
7 169 0.300280510739
7 187 0.299691616027
7 206 0.300202121948
7 225 0.299816389082
7 243 0.299948812048
7 262 0.299986208778
7 281 0.300079868475
7 299 0.300048490373
7 318 0.300043372196
7 337 0.300172257969
7 355 0.300054028967

13 0 0.75596640665
13 19 0.0254200685026
13 38 0.0104788695632
13 57 0.00735141886023
13 75 0.00232636172114
13 94 0.00315250875861
13 113 0.00305706262032
13 131 0.00262348309551
13 150 0.00279074065241
13 169 0.00279180678948
13 187 0.00281529748167
13 206 0.0028061396448
13 225 0.00281058129594
13 243 0.00281419105251
13 262 0.00281081226409
13 281 0.00280688654298
13 299 0.00281212818427
13 318 0.00280899065872
13 337 0.00280918003234
13 355 0.00281142067643

19 0 0.755931975139
19 19 1.0
19 38 0.00489471154142
19 57 0.00576555968877
19 75 0.00135426564731
19 94 0.00171388572406
19 113 0.00171406333141
19 131 0.00194290233701
19 150 0.00166708288754
19 169 0.0017311661984
19 187 0.00171391194209
19 206 0.0017125798483
19 225 0.0017045179688
19 243 0.00169347519039
19 262 0.00170162954904
19 281 0.0017057957093
19 299 0.00170433605299
19 318 0.00170194096871
19 337 0.00170096329053
19 355 0.00169799159701

26 0 0.755938111766
26 19 1.0
26 38 0.0121915459411
26 57 0.000563497835183
26 75 0.00110177613396
26 94 0.000492576234658
26 113 0.000283369555364
26 131 0.0005588912582
26 150 0.000316040265396
26 169 0.000341731772281
26 187 0.000346604696763
26 206 0.000372731187244
26 225 0.000333763647014
26 243 0.000321558240048
26 262 0.000325423907875
26 281 0.000324268839345
26 299 0.000325870618965
26 318 0.000322181071175
26 337 0.00032078817122
26 355 0.00032052742933

31 0 0.755939531279
31 19 1.0
31 38 0.00809773424368
31 57 0.000605780380885
31 75 0.00115873939116
31 94 0.00051660436383
31 113 0.000276913909975
31 131 0.000575531656444
31 150 0.000282960216964
31 169 0.000316643611313
31 187 0.000325416965123
31 206 0.000356342293995
31 225 0.000303822858018
31 243 0.000284885595117
31 262 0.000293642570286
31 281 0.000292837902116
31 299 0.000291626201994
31 318 0.000286749885456
31 337 0.000285567453131
31 355 0.000285783515221

37 0 0.755937736508
37 19 1.0
37 38 0.0098882869118
37 57 0.000852046065468
37 75 0.00102740117497
37 94 0.0128817092382
37 113 1.0
37 131 0.000288362738427
37 150 0.000314361195622
37 169 0.000294679302346
37 187 0.000297026398057
37 206 0.000303268665037
37 225 0.000299792759833
37 243 0.000297414264272
37 262 0.00029806699015
37 281 0.00029482461923
37 299 0.000303209827884
37 318 0.000298552238951
37 337 0.000298147181667
37 355 0.000299103469192

44 0 0.755937841432
44 19 0.0119354362766
44 38 0.00855932195223
44 57 0.00124454009249
44 75 0.00103831282724
44 94 1.0
44 113 1.0
44 131 0.000307749890876
44 150 0.000328003695837
44 169 0.000321998021051
44 187 0.000350884567822
44 206 0.000330636499004
44 225 0.000328877003961
44 243 0.000323691937946
44 262 0.000320119725197
44 281 0.000312796445463
44 299 0.000316452976125
44 318 0.000318708925997
44 337 0.000315817845179
44 355 0.00031492629415

50 0 0.75593709524
50 19 0.0433720937731
50 38 0.00319180956575
50 57 0.000257256989451
50 75 0.000328525931801
50 94 0.00174572718361
50 113 1.0
50 131 0.000126991174451
50 150 0.00010596280254
50 169 0.00022930604079
50 187 0.000242675721698
50 206 0.000251261725746
50 225 0.000242813286049
50 243 0.000236516447489
50 262 0.000238504799963
50 281 0.000241041930164
50 299 0.000239437843338
50 318 0.000232542640779
50 337 0.000232793746406
50 355 0.000231781528884

56 0 0.755937310484
56 19 1.0
56 38 0.0196526370942
56 57 0.000170230437733
56 75 0.000121644831038
56 94 1.0
56 113 1.0
56 131 4.79623210552e-05
56 150 4.09456220823e-05
56 169 5.55648903933e-05
56 187 9.43268675333e-05
56 206 6.36804745971e-05
56 225 5.63953535204e-05
56 243 4.37491190141e-05
56 262 4.24905032003e-05
56 281 5.00903793375e-05
56 299 4.87901952975e-05
56 318 4.65287661308e-05
56 337 4.77312472039e-05
56 355 4.78055087208e-05

62 0 0.755937397121
62 19 1.0
62 38 0.0399943124968
62 57 0.00017509320219
62 75 0.000143984245407
62 94 1.0
62 113 1.0
62 131 5.22669596685e-05
62 150 4.42146528e-05
62 169 5.95369846903e-05
62 187 9.93690985847e-05
62 206 6.5210561225e-05
62 225 5.74706723874e-05
62 243 4.5117056494e-05
62 262 4.37332646964e-05
62 281 5.18972345264e-05
62 299 5.0124972323e-05
62 318 4.79519725303e-05
62 337 4.88030604878e-05
62 355 4.88658200806e-05

68 0 0.755937409051
68 19 1.0
68 38 1.0
68 57 0.000171903014571
68 75 0.000110243042358
68 94 0.000355081233974
68 113 1.0
68 131 3.61670842923e-05
68 150 4.19105077409e-05
68 169 7.88006499736e-05
68 187 0.000129725131348
68 206 8.18522773432e-05
68 225 7.08286380235e-05
68 243 4.98452776432e-05
68 262 4.5155352886e-05
68 281 4.73292244963e-05
68 299 4.42496342353e-05
68 318 4.2498788674e-05
68 337 4.33482229282e-05
68 355 4.35487636751e-05

74 0 0.755937414688
74 19 0.105938328295
74 38 1.0
74 57 0.000347478443279
74 75 0.000127936366243
74 94 1.0
74 113 1.0
74 131 3.51605469275e-05
74 150 3.45288616173e-05
74 169 5.39241814529e-05
74 187 6.79342364567e-05
74 206 4.43697284834e-05
74 225 4.3797278149e-05
74 243 3.64267799876e-05
74 262 3.58504852888e-05
74 281 3.49449875439e-05
74 299 3.33485144946e-05
74 318 3.3608219326e-05
74 337 3.34887595787e-05
74 355 3.34894404789e-05

81 0 0.755937418959
81 19 1.0
81 38 0.00671780400235
81 57 0.000363816148172
81 75 8.21539820299e-05
81 94 1.0
81 113 1.0
81 131 4.53176043309e-05
81 150 2.78673807524e-05
81 169 4.2826358958e-05
81 187 2.55626169397e-05
81 206 1.70960196487e-05
81 225 1.104990623e-05
81 243 8.81734674609e-06
81 262 6.59056217192e-06
81 281 1.13751770824e-05
81 299 6.9840491645e-06
81 318 6.98470246011e-06
81 337 6.37587849765e-06
81 355 6.37907836276e-06

87 0 0.755937420508
87 19 0.132813214381
87 38 0.00879188842593
87 57 0.000395419686771
87 75 7.8122495298e-05
87 94 1.0
87 113 1.0
87 131 6.61217461374e-05
87 150 2.58970317992e-05
87 169 4.47934022101e-05
87 187 2.63336624948e-05
87 206 1.75856885237e-05
87 225 1.11155460431e-05
87 243 8.89439541878e-06
87 262 6.92545287527e-06
87 281 1.03523697827e-05
87 299 6.63636791681e-06
87 318 7.09842161326e-06
87 337 6.70801404014e-06
87 355 6.65092004532e-06

92 0 0.755937421347
92 19 0.105481357143
92 38 0.00357412262525
92 57 0.000376362842479
92 75 8.0336699146e-05
92 94 1.0
92 113 1.0
92 131 6.36285519362e-05
92 150 2.68307560881e-05
92 169 4.54282346722e-05
92 187 2.70380636869e-05
92 206 1.74368808345e-05
92 225 1.13737275084e-05
92 243 8.96156044916e-06
92 262 7.23206533356e-06
92 281 1.06756861772e-05
92 299 7.04024461713e-06
92 318 7.8910670252e-06
92 337 7.14462190362e-06
92 355 6.95630089239e-06

99 0 0.755937419686
99 19 0.0949582208947
99 38 0.00537001149536
99 57 0.00454586070031
99 75 8.87965937844e-05
99 94 2.45259694158e-05
99 113 1.0
99 131 3.28548435728e-05
99 150 2.77591025824e-05
99 169 2.27318597548e-05
99 187 1.4518038928e-05
99 206 9.79003079259e-06
99 225 6.22378715852e-06
99 243 5.24567770846e-06
99 262 4.5505546671e-06
99 281 1.25343857517e-05
99 299 6.6031372028e-06
99 318 6.39893511262e-06
99 337 6.41951697774e-06
99 355 5.95081029654e-06

105 0 0.755937420647
105 19 0.143302393331
105 38 0.00608422042955
105 57 0.000371418545667
105 75 8.94474416992e-05
105 94 2.8570108138e-05
105 113 1.0
105 131 2.34973169889e-05
105 150 8.42869453481e-06
105 169 6.12796327283e-06
105 187 3.77310777554e-06
105 206 2.5592485633e-06
105 225 2.26426811126e-06
105 243 2.02564152285e-06
105 262 2.06854871366e-06
105 281 2.46630674868e-06
105 299 1.94741368713e-06
105 318 1.83176742981e-06
105 337 1.71855052944e-06
105 355 1.75116698179e-06

111 0 0.755937418225
111 19 0.0608497744353
111 38 1.0
111 57 0.0165080150569
111 75 9.17094581094e-05
111 94 2.51819391632e-05
111 113 1.0
111 131 2.35583705698e-05
111 150 6.38671932529e-06
111 169 5.6892757895e-06
111 187 3.28549726889e-06
111 206 2.15984291645e-06
111 225 1.90433400565e-06
111 243 1.68744855186e-06
111 262 1.51543168581e-06
111 281 1.78683281785e-06
111 299 1.64251603864e-06
111 318 1.60686268827e-06
111 337 1.61340015379e-06
111 355 1.59026472294e-06

116 0 0.755937417188
116 19 0.049045960049
116 38 1.0
116 57 0.00985110531129
116 75 0.000106138641702
116 94 2.34505185049e-05
116 113 1.0
116 131 2.95005006885e-05
116 150 6.51583245031e-06
116 169 6.07036985059e-06
116 187 3.40748045683e-06
116 206 2.32651311317e-06
116 225 1.98232249774e-06
116 243 1.84519261216e-06
116 262 1.42029559674e-06
116 281 1.79214491833e-06
116 299 1.66921134757e-06
116 318 1.61347201647e-06
116 337 1.60792806129e-06
116 355 1.60772766915e-06



==> rb_phi.dat <==
0 0 1.0
0 19 1.0
0 38 1.0
0 57 1.0
0 75 1.0
0 94 1.0
0 113 1.0
0 131 1.0
0 150 1.0
0 169 1.0
0 187 1.0
0 206 1.0
0 225 1.0
0 243 1.0
0 262 1.0
0 281 1.0
0 299 1.0
0 318 1.0
0 337 1.0
0 355 1.0

7 0 1
7 19 1.0
7 38 0.201322121426
7 57 0.200974219406
7 75 0.200111364398
7 94 0.200853455444
7 113 0.200749539264
7 131 0.200885806967
7 150 0.200820533904
7 169 0.200795586022
7 187 0.200837233712
7 206 0.200849867353
7 225 0.200878696523
7 243 0.200788894402
7 262 0.200813688604
7 281 0.200814964548
7 299 0.200824839481
7 318 0.200846876176
7 337 0.200844023989
7 355 0.200814110535

13 0 1
13 19 0.0683403910916
13 38 0.00416447254507
13 57 0.00791758943093
13 75 0.00187861448412
13 94 0.0015513472596
13 113 0.00166563987556
13 131 0.0015385534917
13 150 0.00156036044223
13 169 0.00153845411433
13 187 0.00156059936363
13 206 0.00154597296182
13 225 0.0015846301826
13 243 0.0015768520875
13 262 0.00156261843522
13 281 0.0015489661868
13 299 0.00154782503289
13 318 0.00155641835794
13 337 0.00154499746824
13 355 0.00156707380246

19 0 1
19 19 1.0
19 38 0.00119433143823
19 57 0.00131415806179
19 75 0.00120482578003
19 94 0.00121026584037
19 113 0.00120926105516
19 131 0.00116825780281
19 150 0.00117258068414
19 169 0.00118028209644
19 187 0.0011727573085
19 206 0.00117187527447
19 225 0.00117258316044
19 243 0.00117316313867
19 262 0.0011719649187
19 281 0.00117464860203
19 299 0.00117442229327
19 318 0.00117484007715
19 337 0.0011744278108
19 355 0.00117483723516

26 0 1
26 19 1.0
26 38 0.00304203180644
26 57 0.00158985742313
26 75 0.00160571004648
26 94 0.00158622903648
26 113 0.0015959406862
26 131 0.00102913916319
26 150 0.00105305391123
26 169 0.00101876293133
26 187 0.00105888204472
26 206 0.00105662620952
26 225 0.00105479017357
26 243 0.00105512318989
26 262 0.00105478619626
26 281 0.00105852599115
26 299 0.00105821371821
26 318 0.00105874296072
26 337 0.00105844693713
26 355 0.00105820794148

31 0 1
31 19 1.0
31 38 0.00247803443388
31 57 0.00159928285211
31 75 0.00160636400733
31 94 0.00158534405846
31 113 0.00159610418698
31 131 0.00103119222933
31 150 0.00105363804814
31 169 0.00101939718668
31 187 0.00105859873784
31 206 0.00105621364761
31 225 0.00105431137244
31 243 0.00105510530677
31 262 0.00105455387043
31 281 0.00105852352268
31 299 0.00105800671151
31 318 0.00105847464588
31 337 0.00105823509142
31 355 0.0010580739531

37 0 1
37 19 1.0
37 38 0.00269728523685
37 57 0.00163459289087
37 75 0.00146266872029
37 94 0.0308392911672
37 113 1.0
37 131 0.000366360821948
37 150 0.000382222455182
37 169 0.000439147068574
37 187 0.000370619931813
37 206 0.000371105548429
37 225 0.000370521164341
37 243 0.000370717526306
37 262 0.000370363487173
37 281 0.0003693849112
37 299 0.000370112063807
37 318 0.000369443204883
37 337 0.000369674762168
37 355 0.000369670735189

44 0 1
44 19 0.0188985013561
44 38 0.00292899275554
44 57 0.0025614466286
44 75 0.00222736218958
44 94 1.0
44 113 1.0
44 131 0.000333661704847
44 150 0.00033342690833
44 169 0.000363719931159
44 187 0.000304313907026
44 206 0.000293362474181
44 225 0.000296298572715
44 243 0.000297224516212
44 262 0.000299774280072
44 281 0.000279425762848
44 299 0.000279642827213
44 318 0.000279441787155
44 337 0.00027951446992
44 355 0.000279412224266

50 0 1
50 19 0.123191787937
50 38 0.00238244965755
50 57 0.00290570859379
50 75 0.00228510638668
50 94 0.0353846158944
50 113 1.0
50 131 0.000688124545013
50 150 0.000681603417179
50 169 0.000354900959087
50 187 0.000310228491621
50 206 0.000312641071941
50 225 0.000310456656621
50 243 0.000313048590979
50 262 0.000317325609537
50 281 0.00030782453256
50 299 0.00030741659389
50 318 0.000307697160188
50 337 0.000307924333504
50 355 0.000307843121772

56 0 1
56 19 1.0
56 38 0.00651170385637
56 57 0.00164759865553
56 75 0.000577300724016
56 94 1.0
56 113 1.0
56 131 0.000410845145969
56 150 0.0004094293502
56 169 0.000318904014757
56 187 0.000247517324138
56 206 0.000245064952625
56 225 0.000244903568988
56 243 0.000244527768499
56 262 0.000249759938066
56 281 0.000222290121643
56 299 0.000222795438778
56 318 0.000222556124508
56 337 0.00022269420415
56 355 0.000222732214257

62 0 1
62 19 1.0
62 38 0.0167546644619
62 57 0.00167197782935
62 75 0.000635653744117
62 94 1.0
62 113 1.0
62 131 0.000397631696133
62 150 0.000401264433633
62 169 0.000318472221492
62 187 0.000246541420301
62 206 0.000241233323882
62 225 0.000240743814159
62 243 0.000242129767151
62 262 0.000243938156824
62 281 0.000221643211745
62 299 0.000221882453967
62 318 0.000221679993251
62 337 0.000221728823986
62 355 0.000221730116625

68 0 1
68 19 1.0
68 38 1.0
68 57 0.00183503294538
68 75 0.000960617057854
68 94 0.0403687765408
68 113 1.0
68 131 0.000899453182083
68 150 0.000824896841248
68 169 0.000318743145846
68 187 0.00024532193678
68 206 0.000245867912451
68 225 0.00024549394943
68 243 0.000246615486815
68 262 0.000248578565106
68 281 0.000228255955203
68 299 0.00022821912152
68 318 0.000228210252811
68 337 0.000228267809406
68 355 0.000228268114889

74 0 1
74 19 0.199533550905
74 38 1.0
74 57 0.00162280696358
74 75 0.00128112014614
74 94 1.0
74 113 1.0
74 131 0.000898694283407
74 150 0.00082015836696
74 169 0.000195730863843
74 187 0.000195246180582
74 206 0.000198377020504
74 225 0.000196657884354
74 243 0.000199798860269
74 262 0.000203905401894
74 281 0.000177081834909
74 299 0.000177089362555
74 318 0.000177089793481
74 337 0.000177115325301
74 355 0.000177148016341

81 0 1
81 19 1.0
81 38 0.00253510655666
81 57 0.00150652452212
81 75 0.0013081950773
81 94 1.0
81 113 1.0
81 131 0.00090469417509
81 150 0.00082132437497
81 169 0.000186400003897
81 187 0.000180232425201
81 206 0.000185281894227
81 225 0.000182921831312
81 243 0.000185980907078
81 262 0.00019045168213
81 281 0.000164319297959
81 299 0.000164303450046
81 318 0.000164294231485
81 337 0.000164318542779
81 355 0.000164335651773

87 0 1
87 19 0.22476312429
87 38 0.0025481433183
87 57 0.00159239158545
87 75 0.000732484941608
87 94 1.0
87 113 1.0
87 131 0.000665437000437
87 150 0.000615890721264
87 169 0.000205481150926
87 187 0.000204032401646
87 206 0.000208588450201
87 225 0.000204603527634
87 243 0.00021691598014
87 262 0.000218177408592
87 281 0.00014478511408
87 299 0.000144838928004
87 318 0.000144796576561
87 337 0.000144829127067
87 355 0.000144846698143

92 0 1
92 19 0.207583368064
92 38 0.00141633524908
92 57 0.00165677412567
92 75 0.000736678176058
92 94 1.0
92 113 1.0
92 131 0.000665571906193
92 150 0.000615738433737
92 169 0.000205572964019
92 187 0.000204335832701
92 206 0.000208857114445
92 225 0.000204771704016
92 243 0.000217148139479
92 262 0.000218346132961
92 281 0.000144842308279
92 299 0.000144852220808
92 318 0.000144830756233
92 337 0.000144848309132
92 355 0.000144863496361

99 0 1
99 19 0.211125864844
99 38 0.00164338743299
99 57 0.0659482462686
99 75 0.000731160001876
99 94 0.00192929890828
99 113 1.0
99 131 0.000208319796002
99 150 0.00019048232426
99 169 0.000183972588064
99 187 0.000143046810288
99 206 0.000149431083045
99 225 0.000144843444977
99 243 0.000145443088009
99 262 0.000149109311724
99 281 7.40331846672e-05
99 299 7.40248237537e-05
99 318 7.40143546379e-05
99 337 7.40331983749e-05
99 355 7.40450747886e-05

105 0 1
105 19 0.272139939494
105 38 0.00442941839351
105 57 0.004165011693
105 75 0.000930142694464
105 94 0.00170734063177
105 113 1.0
105 131 0.000205021036989
105 150 0.000156109709598
105 169 0.000136805059319
105 187 0.000136262577838
105 206 0.000134823944132
105 225 0.000135968797718
105 243 0.000135472872647
105 262 0.000139756064157
105 281 4.96147925183e-05
105 299 4.96828912421e-05
105 318 4.96249611431e-05
105 337 4.95933870843e-05
105 355 4.95848860004e-05

111 0 1
111 19 0.197645336765
111 38 1.0
111 57 0.238610236759
111 75 0.000963406489927
111 94 0.00161333147508
111 113 1.0
111 131 0.000221870869811
111 150 0.000155176426558
111 169 8.74229843488e-05
111 187 8.41892324229e-05
111 206 7.95470733132e-05
111 225 7.89007008209e-05
111 243 8.0150924862e-05
111 262 8.10526862065e-05
111 281 1.94069008367e-05
111 299 1.94057037589e-05
111 318 1.93989037466e-05
111 337 1.94002512329e-05
111 355 1.93819631206e-05

116 0 1
116 19 0.151407490629
116 38 1.0
116 57 0.45020050369
116 75 0.000982314321229
116 94 0.00172441968795
116 113 1.0
116 131 0.000222745053765
116 150 0.000155537010849
116 169 8.75008508715e-05
116 187 8.36590595773e-05
116 206 7.91872773221e-05
116 225 7.89863153952e-05
116 243 8.01491814735e-05
116 262 8.08643218788e-05
116 281 1.94066525431e-05
116 299 1.94040201692e-05
116 318 1.93971433175e-05
116 337 1.93959297984e-05
116 355 1.93736741398e-05


